Quick and Simple Kernel Differential Equation Regression Estimators for Data with Sparse Design

Local polynomial regression of order at least one often performs poorly in regions of sparse data. Local constant regression is exceptional in this regard, though it is the least accurate method in general, especially at the boundaries of the data. Incorporating information from differential equations which may approximately or exactly hold is one way of extending the sparse design capacity of local constant regression while reducing bias and variance. A nonparametric regression method that exploits first order differential equations is introduced in this paper and applied to noisy mouse tumour growth data. Asymptotic biases and variances of kernel estimators using Taylor polynomials with different degrees are discussed. Model comparison is performed for different estimators through simulation studies under various scenarios which simulate exponential-type growth.

==> referencelist.txt <==
\bibliographystyle{apacite}
\bibliography{references}

\begin{thebibliography}{99}
\bibliographystyle{plainnat}

\bibitem{fan1996local}%1
Fan~J, Gijbels~I (1996). Local Polynomial Modelling and Its Applications, volume 66. CRC Press.

\bibitem{hall2014quick}%2
Hall, P., and Ma, Y. (2014). Quick and easy one-step parameter estimation in differential equations. Journal of the Royal Statistical Society Series B: Statistical Methodology, 76(4), 735-748.

\bibitem{he2009double}%3
He, H., and Huang, L. S. (2009). Double-smoothing for bias reduction in local linear regression. Journal of Statistical Planning and Inference, 139(3), 1056-1072.

\bibitem{liang2008parameter}%4
Liang, H., and Wu, H. (2008). Parameter estimation for differential equation models using a framework of measurement error in regression models. Journal of the American Statistical Association, 103(484), 1570-1583.

\bibitem{loader2006local}%5
Loader, C. (2006). Local regression and likelihood. Springer Science and Business Media.

\bibitem{nadaraya1964estimating}%6
Nadaraya, E. A. (1964). On estimating regression. Theory of Probability and Its Applications, 9(1), 141-142.

\bibitem{ramsay2007parameter}%7
Ramsay, J. O., Hooker, G., Campbell, D., and Cao, J. (2007). Parameter estimation for differential equations: a generalized smoothing approach. Journal of the Royal Statistical Society Series B: Statistical Methodology, 69(5), 741-796.

\bibitem{ruppert1995effective}%8
Ruppert, D., Sheather, S. J., and Wand, M. P. (1995). An effective bandwidth selector for local least squares regression. Journal of the American Statistical Association, 90(432), 1257-1270.

\bibitem{wand2015kernsmooth}%9
Wand, M., and Ripley, B. (2015). KernSmooth: Functions for kernel smoothing supporting Wand and Jones (1995). R package version 2.23-15. MR1319818.

\bibitem{wang2022pcode}%10
Wang, H., and Cao, J. (2022). pCODE: Estimating Parameters of ODE Models. R Journal, 14(4).

\bibitem{watson1964smooth}%11
Watson, G. S. (1964). Smooth regression analysis. Sankhyā: The Indian Journal of Statistics, Series A, 359-372.

\end{thebibliography}











\begin{verbatim}
\begin{thebibliography}{99}

\bibitem{fan2018local}%1
Fan, J. (2018). Local polynomial modelling and its applications: monographs on statistics and applied probability 66. Routledge.

Fan J, Gijbels I (1996). Local Polynomial Modelling and Its Applications, volume 66. CRC Press.

\bibitem{hall2014quick}%2
Hall, P., & Ma, Y. (2014). Quick and easy one-step parameter estimation in differential equations. Journal of the Royal Statistical Society Series B: Statistical Methodology, 76(4), 735-748.

\bibitem{he2009double}%3
He, H., & Huang, L. S. (2009). Double-smoothing for bias reduction in local linear regression. Journal of Statistical Planning and Inference, 139(3), 1056-1072.

\bibitem{liang2008parameter}%4
Liang, H., & Wu, H. (2008). Parameter estimation for differential equation models using a framework of measurement error in regression models. Journal of the American Statistical Association, 103(484), 1570-1583.

\bibitem{loader2006local}%5
Loader, C. (2006). Local regression and likelihood. Springer Science & Business Media.

\bibitem{nadaraya1964estimating}%6
Nadaraya, E. A. (1964). On estimating regression. Theory of Probability & Its Applications, 9(1), 141-142.

\bibitem{ramsay2007parameter}%7
Ramsay, J. O., Hooker, G., Campbell, D., and Cao, J. (2007). Parameter estimation for differential equations: a generalized smoothing approach. Journal of the Royal Statistical Society Series B: Statistical Methodology, 69(5), 741-796.

\bibitem{ruppert1995effective}%8
Ruppert, D., Sheather, S. J., and Wand, M. P. (1995). An effective bandwidth selector for local least squares regression. Journal of the American Statistical Association, 90(432), 1257-1270.

\bibitem{wand2015kernsmooth}%9
Wand, M., and Ripley, B. (2015). KernSmooth: Functions for kernel smoothing supporting Wand and Jones (1995). R package version 2.23-15. MR1319818.

\bibitem{wang2022pcode}%10
Wang, H., and Cao, J. (2022). pCODE: Estimating Parameters of ODE Models. R Journal, 14(4).

\bibitem{watson1964smooth}%11
Watson, G. S. (1964). Smooth regression analysis. Sankhyā: The Indian Journal of Statistics, Series A, 359-372.

\bibitem{}%
\bibitem{}%
\bibitem{}%

Fan J, Gijbels I (1996). Local Polynomial Modelling and Its Applications, volume 66. CRC
Press.

Hall P, Ma Y (2014). “Quick and easy one-step parameter estimation in differential equations.”
Journal of the Royal Statistical Society Series B: Statistical Methodology, 76(4), 735–748.

He H, Huang LS (2009). “Double-smoothing for bias reduction in local linear regression.”
Journal of Statistical Planning and Inference, 139(3), 1056–1072.

Liang H, Wu H (2008). “Parameter estimation for differential equation models using a framework of measurement error in regression models.” Journal of the American Statistical Association, 103, 1570–1583.

Loader C (2006). Local regression and likelihood. Springer Science & Business Media.

Nadaraya EA (1964). “On estimating regression.” Theory of Probability & Its Applications,
9(1), 141–142.

Ramsay JO, Hooker G, Campbell D, Cao J (2007). “Parameter estimation for differential
equations: a generalized smoothing approach.” Journal of the Royal Statistical Society
Series B: Statistical Methodology, 69(5), 741–796.

Ruppert D, Sheather SJ, Wand MP (1995). “An effective bandwidth selector for local least
squares regression.” Journal of the American Statistical Association, 90(432), 1257–1270.

Wand M (2021). KernSmooth: Functions for Kernel Smoothing Supporting Wand Jones
(1995). R package version 2.23-20, URL https://CRAN.R-project.org/package=
KernSmooth.

Wang H, Cao J (2022). “pCODE: Estimating Parameters of ODE Models.” R Journal, 14(4).

Watson GS (1964). “Smooth regression analysis.” Sankhy¯a: The Indian Journal of Statistics,
Series A, pp. 359–372.

\bibitem{Jen05}%1
Jenkins~PF. Making sense of the chest x-ray: a hands-on guide. New York
 (NY): Oxford University Press; 2005.

\bibitem{Sch02}%2
Schott~J, Priest~J. Leading antenatal classes: a practical guide. 2nd
 ed. Boston (MA): Books for Midwives; 2002.

\bibitem{Wen95}%3
Wenger~NK, Sivarajan~Froelicher~E, Smith~LK, et~al. Cardiac
 rehabilitation. Rockville (MD): Agency for Health Care Policy and
 Research (US); 1995.

\bibitem{Sha78}%4
Shakelford~RT. Surgery of the alimentary tract. Philadelphia (PA):
 W.B. Saunders; 1978. Chapter 2, Esophagoscopy; p. 29--40.

\bibitem{AG98}%5
Ambudkar~SV, Gottesman~MM, editors. {ABC} transporters: biomedical,
 cellular, and molecular aspects. San Diego (CA): Academic Press; 1998.
 (Methods in enzymology; vol. 292).

\bibitem{Smi75}%6
Smith~CE. The significance of mosquito longevity and blood-feeding
 behaviour in the dynamics of arbovirus infections. Med Biol.
 1975;53:288--294.

\bibitem{Men05}%7
Meneton~P, Jeunemaitre~X, de~Wardener~HE, et~al. Links between dietary
 salt intake, renal salt handling, blood pressure, and cardiovascular
 diseases. Physiol Rev. 2005 Apr;85:679--715.

\bibitem{DCK03}%8
Dostorovsky~JO, Carr~DB, Koltzenburg~M, editors. Proceedings of the
 10th World Congress on Pain; 2002 Aug~17--22; San Diego, CA. Seattle:
 IASP Press; c2003.

\bibitem{Hor98}%9
Horrobin~DF, Lampinskas~P. The commercial development of food plants
 used as medicines. In: Prendergast~HD, Etkin~NL, Harris~DR, et~al.,
 editors. Plants for food and medicine. Proceedings of the Joint
 Conference of the Society for Economic Botany and the International
 Society for Ethnopharmacology; 1996 Jul~1--6; London. Kew (UK): Royal
 Botanic Gardens; 1998. p. 75--81.

\bibitem{Ant03}%10
Antani~S, Long~LR, Thoma~GR, et~al. Anatomical shape representation in
 spine x-ray images. Paper presented at: VIIP 2003. Proceedings of the
 3rd IASTED International Conference on Visualization, Imaging and
 Image Processing; 2003 Sep~8--10; Benalmadena, Spain.

\bibitem{Zha05}%11
Zhao~C. Development of nanoelectrospray and application to protein
 research and drug discovery [dissertation]. Buffalo (NY): State
 University of New York at Buffalo; 2005.

\bibitem{Rog05}%12
Roguskie~JM. The role of \emph{Pseudomonas aeruginosa} 1244 pilin
 glycan in virulence [master's thesis]. [Pittsburgh (PA)]: Duquesne
 University; 2005.

\bibitem{SRW05}%13
Savage~E, Ramsay~M, White~J, et~al. Mumps outbreaks across England and
 Wales in 2004: Observational study. BMJ. 2005;330(7500):1119--1120
 [cited 2005 May 31]; Available from:
 http://bmj.bmjjournals.com/cgi/reprint/330/7500/1119.

\bibitem{Gau05}%14
Gaul~G. When geography influences treament options. Washington Post
 (Maryland Ed.). 2005 Jul~24;Sect.~A:12 (col.~1).

\bibitem{BGC04}%15
Berrino~F, Gatta~G, Crosignani~P. [Case-control evaluation of screening
 efficacy]. Epidemiol Prev. 2004 Nov--Dec;28:354--359. Italian.

\bibitem{PI51}%16
Piaget~J, Inhelder~B. La gen{\`e}se de l'id{\'e}e de hasard chez
 l'enfant [The origin of the idea of chance in the child]. Paris:
 Presses Universitaires de France; 1951.

\end{thebibliography}
\end{verbatim}
